Event-based Stereo Visual Odometry

Event-based cameras are bio-inspired vision sensors whose pixels work independently from each other and respond asynchronously to brightness changes, with microsecond resolution. Their advantages make it possible to tackle challenging scenarios in robotics, such as high-speed and high dynamic range scenes. We present a solution to the problem of visual odometry from the data acquired by a stereo event-based camera rig. Our system follows a parallel tracking-and-mapping approach, where novel solutions to each subproblem (3D reconstruction and camera pose estimation) are developed with two objectives in mind: being principled and efficient, for real-time operation with commodity hardware. To this end, we seek to maximize the spatio-temporal consistency of stereo event-based data while using a simple and efficient representation. Specifically, the mapping module builds a semi-dense 3D map of the scene by fusing depth estimates from multiple local viewpoints (obtained by spatio-temporal consistency) in a probabilistic fashion. The tracking module recovers the pose of the stereo rig by solving a registration problem that naturally arises due to the chosen map and event data representation. Experiments on publicly available datasets and on our own recordings demonstrate the versatility of the proposed method in natural scenes with general 6-DoF motion. The system successfully leverages the advantages of event-based cameras to perform visual odometry in challenging illumination conditions, such as low-light and high dynamic range, while running in real-time on a standard CPU. We release the software and dataset under an open source licence to foster research in the emerging topic of event-based SLAM.

==> log.txt <==
pdflatex: unrecognized option '--pdf'
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2017-04-15>
Babel <3.18> and hyphenation patterns for 7 language(s) loaded.
(./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
) (/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty)
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/wrapfig/wrapfig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/subfigure/subfigure.sty
****************************************
* Local config file subfigure.cfg used *
****************************************
(/usr/share/texlive/texmf-dist/tex/latex/subfigure/subfigure.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty))
(/usr/share/texlive/texmf-dist/tex/latex/soul/soul.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty))
(/usr/share/texlive/texmf-dist/tex/latex/was/fixmath.sty)
(/usr/share/texlive/texmf-dist/tex/latex/ncctools/nccmath.sty)
(/usr/share/texlive/texmf-dist/tex/latex/sttools/cuted.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unsupported document class (or package) detected,
(caption)                usage of the caption package is not recommended.
See the caption package documentation for explanation.

) (/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3.sty
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/expl3-code.tex)
(/usr/share/texlive/texmf-dist/tex/latex/l3kernel/l3pdfmode.def))
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/xparse/xparse.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3packages/l3keys2e/l3keys2e.sty)
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator.sty))
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/share/texlive/texmf-dist/tex/latex/makecell/makecell.sty)
(/usr/share/texlive/texmf-dist/tex/latex/threeparttable/threeparttable.sty)
(/usr/share/texlive/texmf-dist/tex/latex/preprint/balance.sty)
(./chapters/math_macros.tex)
(/usr/share/texlive/texmf-dist/tex/latex/changes/changes.sty
*** changes package 2015/04/27 v2.0.4 ***
(/usr/share/texlive/texmf-dist/tex/latex/xkeyval/xkeyval.sty
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkeyval.tex
(/usr/share/texlive/texmf-dist/tex/generic/xkeyval/xkvutils.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/xifthen/xifthen.sty
(/usr/share/texlive/texmf-dist/tex/latex/ifmtarg/ifmtarg.sty))
changes-option 'draft'
changes-option 'authormarkup=none'
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/pdfcolmk.sty)
(/usr/share/texlive/texmf-dist/tex/generic/ulem/ulem.sty)
(/usr/share/texlive/texmf-dist/tex/latex/truncate/truncate.sty))
(/usr/share/texlive/texmf-dist/tex/latex/ntheorem/ntheorem.sty
Style `ntheorem', Version 1.33 <2011/08/15>
) (/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjustbox.sty
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/adjcalc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/trimclip.sty
(/usr/share/texlive/texmf-dist/tex/latex/collectbox/collectbox.sty)
(/usr/share/texlive/texmf-dist/tex/latex/adjustbox/tc-pdftex.def))
(/usr/share/texlive/texmf-dist/tex/latex/ifoddpage/ifoddpage.sty)
(/usr/share/texlive/texmf-dist/tex/latex/varwidth/varwidth.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(./main.aux)
-- Lines per column: 58 (exact).
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/latex/translator/translator-basic-dictionary
-English.dict)
(/usr/share/texlive/texmf-dist/tex/latex/siunitx/siunitx-abbreviations.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./main.out) (./main.out)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(./floats/fig_eyecatcher_simplified.tex

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 7.
See the caption package documentation for explanation.

) (./floats/fig_eyecatcher_simplified.tex

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 7.
See the caption package documentation for explanation.

) (./floats/fig_eyecatcher_simplified.tex

Package caption Warning: The option `hypcap=true' will be ignored for this
(caption)                particular \caption on input line 7.
See the caption package documentation for explanation.

) (/usr/share/texlive/texmf-dist/tex/latex/psnfss/omsptm.fd)
(./chapters/abstract.tex) (./chapters/intro.tex

LaTeX Warning: Citation `Lichtsteiner08ssc' on page 1 undefined on input line 8
.


LaTeX Warning: Citation `Gallego20pami' on page 1 undefined on input line 8.


LaTeX Warning: Citation `Lagorce15tnnls' on page 1 undefined on input line 13.


LaTeX Warning: Citation `Zhu17icra' on page 1 undefined on input line 13.


LaTeX Warning: Citation `Gehrig19ijcv' on page 1 undefined on input line 13.


LaTeX Warning: Citation `Mueggler15rss' on page 1 undefined on input line 14.


LaTeX Warning: Citation `Gallego17pami' on page 1 undefined on input line 14.


LaTeX Warning: Citation `Gallego17ral' on page 1 undefined on input line 14.


LaTeX Warning: Citation `Bryner19icra' on page 1 undefined on input line 14.


LaTeX Warning: Citation `Conradt09iscas' on page 1 undefined on input line 15.


LaTeX Warning: Citation `Delbruck13fns' on page 1 undefined on input line 15.


LaTeX Warning: Citation `Falanga20scirob' on page 1 undefined on input line 15.



LaTeX Warning: Citation `Kim16eccv' on page 1 undefined on input line 15.


LaTeX Warning: Citation `Rebecq17ral' on page 1 undefined on input line 15.


LaTeX Warning: Citation `Rosinol18ral' on page 1 undefined on input line 15.


LaTeX Warning: Citation `Mueggler18tro' on page 1 undefined on input line 15.


LaTeX Warning: Citation `Gallego20pami' on page 1 undefined on input line 17.


LaTeX Warning: Citation `Weikersdorfer14icra' on page 1 undefined on input line
 19.


LaTeX Warning: Citation `Censi14icra' on page 1 undefined on input line 19.


LaTeX Warning: Citation `Kueng16iros' on page 1 undefined on input line 19.


LaTeX Warning: Citation `Klein07ismar' on page 1 undefined on input line 25.

[1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map} <./pic/system/pipeline_fl
owchart_horizontal_newcolor_crop.pdf>]

LaTeX Warning: Citation `Zhou18eccv' on page 2 undefined on input line 35.

) (./chapters/related.tex

LaTeX Warning: Citation `Lichtsteiner08ssc' on page 2 undefined on input line 5
.


LaTeX Warning: Citation `Gallego20pami' on page 2 undefined on input line 7.


LaTeX Warning: Citation `Kogler11isvc' on page 2 undefined on input line 14.


LaTeX Warning: Citation `Rogister12tnnls' on page 2 undefined on input line 14.



LaTeX Warning: Citation `CamunasMesa14fns' on page 2 undefined on input line 14
.


LaTeX Warning: Citation `Hartley03book' on page 2 undefined on input line 14.


LaTeX Warning: Citation `Ieng18fnins' on page 2 undefined on input line 16.


LaTeX Warning: Citation `Posch11ssc' on page 2 undefined on input line 16.


LaTeX Warning: Citation `Piatkowska14msci' on page 2 undefined on input line 17
.


LaTeX Warning: Citation `Firouzi16npl' on page 2 undefined on input line 17.


LaTeX Warning: Citation `Osswald17srep' on page 2 undefined on input line 17.


LaTeX Warning: Citation `Marr76Science' on page 2 undefined on input line 17.


LaTeX Warning: Citation `Steffen19fnbot' on page 2 undefined on input line 17.


LaTeX Warning: Citation `Kim16eccv' on page 2 undefined on input line 22.


LaTeX Warning: Citation `Rebecq18ijcv' on page 2 undefined on input line 22.


LaTeX Warning: Citation `Gallego18cvpr' on page 2 undefined on input line 22.


LaTeX Warning: Citation `Cook11ijcnn' on page 2 undefined on input line 30.


LaTeX Warning: Citation `Kim14bmvc' on page 2 undefined on input line 30.


LaTeX Warning: Citation `Gallego17ral' on page 2 undefined on input line 30.


LaTeX Warning: Citation `Reinbacher17iccp' on page 2 undefined on input line 30
.


LaTeX Warning: Citation `Weikersdorfer12robio' on page 2 undefined on input lin
e 30.


LaTeX Warning: Citation `Weikersdorfer13icvs' on page 2 undefined on input line
 30.


LaTeX Warning: Citation `Weikersdorfer12robio' on page 2 undefined on input lin
e 31.


LaTeX Warning: Citation `Mueggler14iros' on page 2 undefined on input line 31.


LaTeX Warning: Citation `Mueggler15rss' on page 2 undefined on input line 31.


LaTeX Warning: Citation `Kim14bmvc' on page 2 undefined on input line 31.


LaTeX Warning: Citation `Gallego17pami' on page 2 undefined on input line 31.


LaTeX Warning: Citation `Bryner19icra' on page 2 undefined on input line 31.


LaTeX Warning: Citation `Weikersdorfer12robio' on page 2 undefined on input lin
e 33.


LaTeX Warning: Citation `Kim14bmvc' on page 2 undefined on input line 33.


LaTeX Warning: Citation `Gallego17pami' on page 2 undefined on input line 33.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ts1ptm.fd)

LaTeX Warning: Citation `Gallego17ral' on page 2 undefined on input line 34.


LaTeX Warning: Citation `Bryner19icra' on page 2 undefined on input line 34.


LaTeX Warning: Citation `Kim16eccv' on page 2 undefined on input line 51.


LaTeX Warning: Citation `Rebecq17ral' on page 2 undefined on input line 53.


LaTeX Warning: Citation `Rebecq18ijcv' on page 2 undefined on input line 53.


LaTeX Warning: Citation `Gallego19cvpr' on page 2 undefined on input line 53.


LaTeX Warning: Citation `Migliore20icraw' on page 2 undefined on input line 57.


[2]

LaTeX Warning: Citation `Zhou18eccv' on page 3 undefined on input line 61.


LaTeX Warning: Citation `Lagorce17pami' on page 3 undefined on input line 63.


LaTeX Warning: Citation `Rebecq17ral' on page 3 undefined on input line 65.

) (./chapters/system.tex (./floats/fig_flowchart.tex)

LaTeX Warning: Citation `Klein07ismar' on page 3 undefined on input line 8.


LaTeX Warning: Citation `Quigley09icraoss' on page 3 undefined on input line 19
.


LaTeX Warning: Citation `Hirschmuller08pami' on page 3 undefined on input line 
24.

(./floats/fig_time_surface.tex

LaTeX Warning: Citation `Liu10nb' on page 3 undefined on input line 10.


LaTeX Warning: Citation `Liu10nb' on page 3 undefined on input line 10.

)

LaTeX Warning: Citation `Delbruck08issle' on page 3 undefined on input line 34.



LaTeX Warning: Citation `Lagorce17pami' on page 3 undefined on input line 35.


LaTeX Warning: Citation `Gallego20pami' on page 3 undefined on input line 44.


LaTeX Warning: Citation `Gehrig19iccv' on page 3 undefined on input line 44.

[3 <./pic/system/EPTAM_system_flowchart_crop.pdf> <./pic/mapping/Time-Surface_M
ap2_shifted.pdf>]

LaTeX Warning: Citation `Delbruck08issle' on page 4 undefined on input line 47.



LaTeX Warning: Citation `Benosman14tnnls' on page 4 undefined on input line 47.



LaTeX Warning: Citation `Zhu18rss' on page 4 undefined on input line 47.


LaTeX Warning: Citation `Zhou18eccv' on page 4 undefined on input line 47.


LaTeX Warning: Citation `Zhou18eccv' on page 4 undefined on input line 48.


LaTeX Warning: Citation `Engel14eccv' on page 4 undefined on input line 48.


LaTeX Warning: Citation `zhou2018canny' on page 4 undefined on input line 50.

) (./chapters/mapping.tex

Package hyperref Warning: Token not allowed in a PDF string (PDFDocEncoding):
(hyperref)                removing `\\' on input line 1.


LaTeX Warning: Citation `benosman11tnn' on page 4 undefined on input line 12.


LaTeX Warning: Citation `Piatkowska14msci' on page 4 undefined on input line 12
.


LaTeX Warning: Citation `Zhou18eccv' on page 4 undefined on input line 17.


LaTeX Warning: Citation `Engel14eccv' on page 4 undefined on input line 19.


LaTeX Warning: Citation `Newcombe11iccv' on page 4 undefined on input line 19.


LaTeX Warning: Citation `Zhou18eccv' on page 4 undefined on input line 22.


LaTeX Warning: Citation `Zhou18eccv' on page 4 undefined on input line 23.

(./floats/fig_geometry.tex

pdfTeX warning: pdflatex (file ./pic/mapping/geometry_revise.pdf): PDF inclusio
n: found PDF version <1.7>, but at most version <1.5> allowed
) [4 <./pic/mapping/geometry_revise.pdf>]

LaTeX Warning: Citation `Zhu18ral' on page 5 undefined on input line 70.

(./floats/fig_mapping_objective_func.tex

LaTeX Warning: Citation `Zhu18ral' on page 5 undefined on input line 5.



pdfTeX warning: pdflatex (file ./pic/mapping/objective_function_trancate.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Citation `Kogler11isvc' on page 5 undefined on input line 78.


LaTeX Warning: Citation `Rogister12tnnls' on page 5 undefined on input line 78.



LaTeX Warning: Citation `CamunasMesa14fns' on page 5 undefined on input line 78
.


LaTeX Warning: Citation `Ieng18fnins' on page 5 undefined on input line 78.


LaTeX Warning: Citation `Zhou18eccv' on page 5 undefined on input line 133.

(./floats/algo_pseudocode.tex)) (./chapters/multi_map_fusion.tex [5 <./pic/mapp
ing/upenn_flyingroom1_grayscale.png> <./pic/mapping/objective_function_trancate
.pdf> <./pic/mapping/ExpDecay_SAE_left.pdf> <./pic/mapping/ExpDecay_SAE_right.p
df>]

LaTeX Warning: Citation `kotz2004multivariate' on page 6 undefined on input lin
e 40.


LaTeX Warning: Citation `Kerl13icra' on page 6 undefined on input line 68.


LaTeX Warning: Citation `zhou2018canny' on page 6 undefined on input line 68.

(./floats/fig_residual.tex

pdfTeX warning: pdflatex (file ./pic/fusion/blender_pixel_residual_distribution
.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowe
d

LaTeX Warning: Citation `Mueggler17ijrr' on page 6 undefined on input line 5.



pdfTeX warning: pdflatex (file ./pic/fusion/upenn_pixel_residual_distribution.p
df): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

LaTeX Warning: Citation `Zhu18ral' on page 6 undefined on input line 8.


LaTeX Warning: Citation `Mueggler17ijrr' on page 6 undefined on input line 19.


LaTeX Warning: Citation `Zhu18ral' on page 6 undefined on input line 20.

)

LaTeX Warning: Citation `roth2017robust' on page 6 undefined on input line 82.

(./floats/fig_fusion_strategy.tex

pdfTeX warning: pdflatex (file ./pic/fusion/EPTAM_fusion_strategy_new_flowchart
.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowe
d
) [6 <./pic/fusion/blender_pixel_residual_distribution.pdf> <./pic/fusion/upenn
_pixel_residual_distribution.pdf>]) (./chapters/tracking.tex

LaTeX Warning: Citation `Mueggler18tro' on page 7 undefined on input line 4.


LaTeX Warning: Citation `Rebecq17ral' on page 7 undefined on input line 14.

[7 <./pic/fusion/EPTAM_fusion_strategy_new_flowchart.pdf>]

LaTeX Warning: Citation `zhou2018canny' on page 8 undefined on input line 19.


LaTeX Warning: Citation `Baker04ijcv' on page 8 undefined on input line 21.

(./floats/fig_registration.tex)

LaTeX Warning: Citation `Engel14eccv' on page 8 undefined on input line 44.


LaTeX Warning: Citation `cayleyparameter' on page 8 undefined on input line 65.


(./floats/fig_tracking_objective.tex

pdfTeX warning: pdflatex (file ./pic/tracking/tracking_objective_c1_biggerFont.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/tracking/tracking_objective_c2_biggerFont.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/tracking/tracking_objective_c3_biggerFont.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/tracking/tracking_objective_tx_biggerFont.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/tracking/tracking_objective_ty_biggerFont.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/tracking/tracking_objective_tz_biggerFont.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

)

LaTeX Warning: Citation `Baker04ijcv' on page 8 undefined on input line 73.

[8 <./pic/tracking/ref_inv_depth_map.png (PNG copy)> <./pic/tracking/registrati
on_on_flipped_sae.png (PNG copy)>]

LaTeX Warning: Citation `Rebecq17ral' on page 9 undefined on input line 113.

) (./chapters/experiments.tex (./floats/fig_stereo_rig.tex

LaTeX Warning: Citation `Zhou18eccv' on page 9 undefined on input line 15.


LaTeX Warning: Citation `Zhu18ral' on page 9 undefined on input line 16.


LaTeX Warning: Citation `Mueggler17ijrr' on page 9 undefined on input line 17.

)

LaTeX Warning: Citation `Zhou18eccv' on page 9 undefined on input line 20.


LaTeX Warning: Citation `Zhu18ral' on page 9 undefined on input line 20.


LaTeX Warning: Citation `Mueggler17ijrr' on page 9 undefined on input line 20.


LaTeX Warning: Citation `Zhou18eccv' on page 9 undefined on input line 21.


LaTeX Warning: Citation `Zhu18ral' on page 9 undefined on input line 22.


LaTeX Warning: Citation `Mueggler17ijrr' on page 9 undefined on input line 23.

(./floats/fig_solvers.tex

pdfTeX warning: pdflatex (file ./pic/mapping/l2norm_mapping_blender.pdf): PDF i
nclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/mapping/studentT_mapping_blender.pdf): PDF
 inclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: Citation `Mueggler17ijrr' on page 9 undefined on input line 35.

[9 <./pic/system/stereo_rig_crop.png> <./pic/tracking/tracking_objective_c1_big
gerFont.pdf> <./pic/tracking/tracking_objective_c2_biggerFont.pdf> <./pic/track
ing/tracking_objective_c3_biggerFont.pdf> <./pic/tracking/tracking_objective_tx
_biggerFont.pdf> <./pic/tracking/tracking_objective_ty_biggerFont.pdf> <./pic/t
racking/tracking_objective_tz_biggerFont.pdf>]

LaTeX Warning: Citation `Ieng18fnins' on page 10 undefined on input line 43.


LaTeX Warning: Citation `Hirschmuller08pami' on page 10 undefined on input line
 43.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 10 undefined on input line 
43.


LaTeX Warning: Citation `Ieng18fnins' on page 10 undefined on input line 46.


LaTeX Warning: Citation `Posch11ssc' on page 10 undefined on input line 46.


LaTeX Warning: Citation `Hirschmuller08pami' on page 10 undefined on input line
 48.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 10 undefined on input line 
50.


LaTeX Warning: Citation `Marr76Science' on page 10 undefined on input line 50.


LaTeX Warning: Citation `Zhu18eccv' on page 10 undefined on input line 51.


LaTeX Warning: Citation `Zhu18eccv' on page 10 undefined on input line 57.

(./floats/fig_experiments_large.tex

LaTeX Warning: Citation `Ieng18fnins' on page 10 undefined on input line 13.


LaTeX Warning: Citation `Hirschmuller08pami' on page 10 undefined on input line
 13.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 10 undefined on input line 
13.


LaTeX Warning: Citation `Ieng18fnins' on page 10 undefined on input line 72.


LaTeX Warning: Citation `Hirschmuller08pami' on page 10 undefined on input line
 72.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 10 undefined on input line 
72.


LaTeX Warning: Citation `Zhou18eccv' on page 10 undefined on input line 72.


LaTeX Warning: Citation `Zhu18ral' on page 10 undefined on input line 72.


LaTeX Warning: Citation `Ieng18fnins' on page 10 undefined on input line 72.


LaTeX Warning: Citation `Hirschmuller08pami' on page 10 undefined on input line
 72.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 10 undefined on input line 
72.


LaTeX Warning: Citation `Zhou18eccv' on page 10 undefined on input line 72.


LaTeX Warning: Citation `Zhu18ral' on page 10 undefined on input line 72.

)

LaTeX Warning: Citation `Brandli13fns' on page 10 undefined on input line 62.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 10 undefined on input line 
68.

[10 <./pic/mapping/l2norm_mapping_blender.pdf> <./pic/mapping/studentT_mapping_
blender.pdf>]

LaTeX Warning: Citation `Zhu18ral' on page 11 undefined on input line 83.

(./floats/tab_mapping_eval.tex

LaTeX Warning: Citation `Zhu18ral' on page 11 undefined on input line 7.


LaTeX Warning: Citation `Ieng18fnins' on page 11 undefined on input line 10.


LaTeX Warning: Citation `Hirschmuller08pami' on page 11 undefined on input line
 13.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 11 undefined on input line 
16.

)

LaTeX Warning: Citation `Sturm12iros' on page 11 undefined on input line 89.


LaTeX Warning: Citation `MurArtal17tro' on page 11 undefined on input line 91.


LaTeX Warning: Citation `Hirschmuller08pami' on page 11 undefined on input line
 93.


LaTeX Warning: Citation `Besl92pami' on page 11 undefined on input line 93.

[11 <./pic/exp_mapping/reader/rpg_eccv2018_reader.png> <./pic/exp_mapping/reade
r/reader_EM.png (PNG copy)> <./pic/exp_mapping/reader/reader_SGM_propagation.pn
g (PNG copy)> <./pic/exp_mapping/reader/reader_copnet.png> <./pic/exp_mapping/r
eader/reader_EPTAM.png (PNG copy)> <./pic/exp_mapping/boxes2/rpg_eccv2018_boxes
2.png> <./pic/exp_mapping/boxes2/boxes2_EM.png (PNG copy)> <./pic/exp_mapping/b
oxes2/boxes2_SGM_propagation.png (PNG copy)> <./pic/exp_mapping/boxes2/boxes_co
pnet.png> <./pic/exp_mapping/boxes2/boxes2_EPTAM.png (PNG copy)> <./pic/exp_map
ping/monitor2/rpg_eccv2018_monitor2.png> <./pic/exp_mapping/monitor2/monitor2_E
M.png (PNG copy)> <./pic/exp_mapping/monitor2/monitor2_SGM_propagation.png (PNG
 copy)> <./pic/exp_mapping/monitor2/monitor_copnet.png> <./pic/exp_mapping/moni
tor2/monitor2_EPTAM.png (PNG copy)> <./pic/exp_mapping/recycler/rpg_eccv2018_re
cycler.png> <./pic/exp_mapping/recycler/recycler_EM.png (PNG copy)> <./pic/exp_
mapping/recycler/recycler_SGM_propagation.png (PNG copy)> <./pic/exp_mapping/re
cycler/bin_copnet.png> <./pic/exp_mapping/recycler/recycler_EPTAM.png (PNG copy
)> <./pic/exp_mapping/flying1/upenn_flying1.png> <./pic/exp_mapping/flying1/fly
ing1_EM.png (PNG copy)> <./pic/exp_mapping/flying1/flying1_SGM_propagation.png 
(PNG copy)> <./pic/exp_mapping/flying1/flying1_copnet.png> <./pic/exp_mapping/f
lying1/flying1_EPTAM.png (PNG copy)> <./pic/exp_mapping/flying3/upenn_flying3.p
ng> <./pic/exp_mapping/flying3/flying3_EM.png (PNG copy)> <./pic/exp_mapping/fl
ying3/flying3_SGM_propagation.png (PNG copy)> <./pic/exp_mapping/flying3/flying
3_copnet.png> <./pic/exp_mapping/flying3/flying3_EPTAM.png (PNG copy)>]

LaTeX Warning: Citation `Son17isscc' on page 12 undefined on input line 119.


LaTeX Warning: Citation `Liu18bmvc' on page 12 undefined on input line 122.

(./floats/tab_rel_pose_error.tex) (./floats/tab_absolute_trans_error.tex)
(./floats/fig_experiments_trajectory_evaluation.tex

pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_bin/translation_x.pdf)
: PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_bin/translation_y.pdf)
: PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_bin/translation_z.pdf)
: PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_bin/orientation_error.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_box/translation_x.pdf)
: PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_box/translation_y.pdf)
: PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_box/translation_z.pdf)
: PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_box/orientation_error.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_desk/translation_x.pdf
): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_desk/translation_y.pdf
): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_desk/translation_z.pdf
): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_desk/orientation_error
.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowe
d


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_monitor/translation_x.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_monitor/translation_y.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_monitor/translation_z.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed



pdfTeX warning: pdflatex (file ./pic/traj_evaluation/rpg_monitor/orientation_er
ror.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> all
owed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying1/trans
lation_x.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5
> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying1/trans
lation_y.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5
> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying1/trans
lation_z.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5
> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying1/orien
tation_error.pdf): PDF inclusion: found PDF version <1.7>, but at most version 
<1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying3/trans
lation_x.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5
> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying3/trans
lation_y.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5
> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying3/trans
lation_z.pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5
> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/upenn_indoor_flying3/orien
tation_error.pdf): PDF inclusion: found PDF version <1.7>, but at most version 
<1.5> allowed


pdfTeX warning: pdflatex (file ./pic/traj_evaluation/for_cropping_legend.pdf): 
PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

LaTeX Warning: Citation `Zhou18eccv' on page 12 undefined on input line 56.


LaTeX Warning: Citation `Zhu18ral' on page 12 undefined on input line 56.


LaTeX Warning: Citation `Zhou18eccv' on page 12 undefined on input line 56.


LaTeX Warning: Citation `Zhu18ral' on page 12 undefined on input line 56.

) (./floats/fig_hkust_traj.tex

pdfTeX warning: pdflatex (file ./pic/exp_mapping/hkust/EPTAM_HKUST3.pdf): PDF i
nclusion: found PDF version <1.7>, but at most version <1.5> allowed
)

LaTeX Warning: `!h' float specifier changed to `!ht'.

(./floats/fig_HDR.tex
Overfull \hbox (1.02519pt too wide) in paragraph at lines 18--19
 []|[]| 

Overfull \hbox (1.02519pt too wide) in paragraph at lines 19--20
 []|[]| 

Overfull \hbox (1.02519pt too wide) in paragraph at lines 20--21
 []|[]| 

Overfull \hbox (1.02519pt too wide) in paragraph at lines 21--22
 []|[]| 

Overfull \hbox (1.02783pt too wide) in paragraph at lines 26--27
 []|[]| 

Overfull \hbox (1.02519pt too wide) in paragraph at lines 27--28
 []|[]| 

Overfull \hbox (1.02519pt too wide) in paragraph at lines 28--29
 []|[]| 

Overfull \hbox (1.02519pt too wide) in paragraph at lines 29--30
 []|[]| 
)

LaTeX Warning: `!h' float specifier changed to `!ht'.

(./floats/tab_comput_cost.tex [12])
Underfull \vbox (badness 10000) has occurred while \output is active [13 <./pic
/traj_evaluation/rpg_bin/translation_x.pdf> <./pic/traj_evaluation/rpg_bin/tran
slation_y.pdf> <./pic/traj_evaluation/rpg_bin/translation_z.pdf> <./pic/traj_ev
aluation/rpg_bin/orientation_error.pdf> <./pic/traj_evaluation/rpg_box/translat
ion_x.pdf> <./pic/traj_evaluation/rpg_box/translation_y.pdf> <./pic/traj_evalua
tion/rpg_box/translation_z.pdf> <./pic/traj_evaluation/rpg_box/orientation_erro
r.pdf> <./pic/traj_evaluation/rpg_desk/translation_x.pdf> <./pic/traj_evaluatio
n/rpg_desk/translation_y.pdf> <./pic/traj_evaluation/rpg_desk/translation_z.pdf
> <./pic/traj_evaluation/rpg_desk/orientation_error.pdf> <./pic/traj_evaluation
/rpg_monitor/translation_x.pdf> <./pic/traj_evaluation/rpg_monitor/translation_
y.pdf> <./pic/traj_evaluation/rpg_monitor/translation_z.pdf> <./pic/traj_evalua
tion/rpg_monitor/orientation_error.pdf> <./pic/traj_evaluation/upenn_indoor_fly
ing1/translation_x.pdf> <./pic/traj_evaluation/upenn_indoor_flying1/translation
_y.pdf> <./pic/traj_evaluation/upenn_indoor_flying1/translation_z.pdf> <./pic/t
raj_evaluation/upenn_indoor_flying1/orientation_error.pdf> <./pic/traj_evaluati
on/upenn_indoor_flying3/translation_x.pdf> <./pic/traj_evaluation/upenn_indoor_
flying3/translation_y.pdf> <./pic/traj_evaluation/upenn_indoor_flying3/translat
ion_z.pdf> <./pic/traj_evaluation/upenn_indoor_flying3/orientation_error.pdf> <
./pic/traj_evaluation/for_cropping_legend.pdf>]
Underfull \vbox (badness 3701) has occurred while \output is active
Underfull \vbox (badness 1377) has occurred while \output is active [14 <./pic/
exp_mapping/hkust/EPTAM_HKUST3.pdf> <./pic/HDR/dark/gray.png (PNG copy)> <./pic
/HDR/dark/sae.png> <./pic/HDR/dark/invDepth.png (PNG copy)> <./pic/HDR/dark/rep
roj.png (PNG copy)> <./pic/HDR/dark/3D.png (PNG copy)> <./pic/HDR/lamp/gray_bri
ghten.png> <./pic/HDR/lamp/sae.png> <./pic/HDR/lamp/invDepth.png (PNG copy)> <.
/pic/HDR/lamp/reproj.png (PNG copy)> <./pic/HDR/lamp/3D.png (PNG copy)>]
(./floats/fig_reconstruction_density.tex)
(./floats/fig_uncertainty_invdepth.tex

pdfTeX warning: pdflatex (file ./pic/uncertainty/uncertaintyMap_yellow_circles.
pdf): PDF inclusion: found PDF version <1.7>, but at most version <1.5> allowed

) (./floats/fig_ST_Consistency_Degeneracy_Analysis.tex

LaTeX Warning: Citation `Bryner19icra' on page 15 undefined on input line 21.


LaTeX Warning: Citation `Bryner19icra' on page 15 undefined on input line 21.

)

LaTeX Warning: Citation `Rebecq18corl' on page 15 undefined on input line 203.

[15 <./pic/reconstruction_density/500_depth.png (PNG copy)> <./pic/reconstructi
on_density/1000_depth.png (PNG copy)> <./pic/reconstruction_density/2000_depth.
png (PNG copy)> <./pic/uncertainty/sae_reader_yellow_circles.pdf> <./pic/uncert
ainty/uncertaintyMap_yellow_circles.pdf> <./pic/uncertainty/uncertain_invDepth_
map.png (PNG copy)> <./pic/uncertainty/certain_invDepth_map.png (PNG copy)> <./
pic/degeneracy/invDepthMapTransY.png (PNG copy)> <./pic/degeneracy/invDepthMapR
otationZ.png (PNG copy)> <./pic/degeneracy/translationY_ST_consistency_tFitting
_crop.pdf> <./pic/degeneracy/rotationZ_ST_consistency_tFitting_crop.pdf>])
(./chapters/conclusion.tex) (./chapters/ack.tex

LaTeX Warning: Citation `Zhou18eccv' on page 16 undefined on input line 3.


LaTeX Warning: Citation `Piatkowska17cvprw' on page 16 undefined on input line 
3.


LaTeX Warning: Citation `Zhu18ral' on page 16 undefined on input line 3.

)
No file main.bbl.
(./chapters/biographies.tex
Underfull \vbox (badness 10000) has occurred while \output is active) [16 <./pi
c/authors/zhouyi.jpg> <./pic/authors/Gallego.jpg> <./pic/authors/shaojie.jpg>]
(./main.aux)

LaTeX Warning: There were undefined references.

 )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmbx10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cm/cmbx7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/c
m/cmbx8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmex1
0.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/s
hare/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/share/texlive/t
exmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-di
st/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/share/texlive/texmf-dist/font
s/type1/public/amsfonts/cm/cmmib10.pfb></usr/share/texlive/texmf-dist/fonts/typ
e1/public/amsfonts/cmextra/cmmib7.pfb></usr/share/texlive/texmf-dist/fonts/type
1/public/amsfonts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmr5.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfon
ts/cm/cmr6.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cm
r7.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb><
/usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/s
hare/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></usr/share/te
xlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/share/texlive/t
exmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/share/texlive/texmf-di
st/fonts/type1/public/amsfonts/cm/cmtt10.pfb></usr/share/texlive/texmf-dist/fon
ts/type1/public/amsfonts/symbols/msbm10.pfb></usr/share/texlive/texmf-dist/font
s/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/tim
es/utmbi8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmr8a.pfb>
</usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (16 pages, 5072172 bytes).
Transcript written on main.log.

